Satisfying Real-world Goals with Dataset Constraints

The goal of minimizing misclassification error on a training set is often just one of several real-world goals that might be defined on different datasets. For example, one may require a classifier to also make positive predictions at some specified rate for some subpopulation (fairness), or to achieve a specified empirical recall. Other real-world goals include reducing churn with respect to a previously deployed model, or stabilizing online training. In this paper we propose handling multiple goals on multiple datasets by training with dataset constraints, using the ramp penalty to accurately quantify costs, and present an efficient algorithm to approximately optimize the resulting non-convex constrained optimization problem. Experiments on both benchmark and real-world industry datasets demonstrate the effectiveness of our approach.

==> words.txt <==
adaptively
Amphitheatre
Brunn
Brunn
centroid
centroids
ConstrainedOptimizer
covariance
CutChooser
CuttingPlane
dataset
datasets
degeneracies
deterministically
Fenchel
Friedlander
Goh
Grunbaum
hyperplane
hypograph
hypographs
infeasible
interpretable
iteratively
kernelization
kernelized
Khintchine
KKT
LHS
LHSs
linearize
linearizes
Lipschitz
Lipschitz
majorization
MajorizationMinimization
maxima
maximizer
maximizers
minima
minimizer
Minkowski
Minkowski
misclassification
natively
Neyman
nondecreasing
nonincreasing
nonnegative
notational
optimizations
optimizers
overfitting
parameterized
Pegasos
piecewise
polytope
polytopes
preprocessing
Rademacher
regularizer
reweight
reweighting
RHS
RHSs
runtime
scalarization
SDCA
SDCAOptimizer
SGD
sigmoid
stationarity
sublevel
suboptimal
suboptimality
subpopulation
subproblem
subproblems
superlevel
SVM
SVMOptimizer
thresholded
thresholding
tradeoff
univariate
unregularized
Uzawa

